A Boyer-Moore Type Algorithm for Timed Pattern Matching

The timed pattern matching problem is formulated by Ulus et al. and has been actively studied since, with its evident application in monitoring real-time systems. The problem takes as input a timed word/signal and a timed pattern (specified either by a timed regular expression or by a timed automaton); and it returns the set of those intervals for which the given timed word, when restricted to the interval, matches the given pattern. We contribute a Boyer-Moore type optimization in timed pattern matching, relying on the classic Boyer-Moore string matching algorithm and its extension to (untimed) pattern matching by Watson and Watson. We assess its effect through experiments; for some problem instances our Boyer-Moore type optimization achieves speed-up by two times, indicating its potential in real-world monitoring tasks where data sets tend to be massive.

==> 0-0622112729.dat <==
20 0.00465053 0.00762157 0.0822421 10
40 0.00777173 0.00656217 0.0538341 20
80 0.0181338 0.0134059 0.0611147 40
160 0.0353151 0.0442767 0.126411 80
320 0.0452479 0.0429343 0.0923637 160
640 0.12021 0.0818087 0.139119 320
1000 0.174505 0.147283 0.219262 500
1280 0.235847 0.176589 0.236276 640
2000 0.244134 0.299801 0.37797 1000
2560 0.36671 0.288335 0.342407 1280
3000 0.348209 0.322343 0.376031 1500
4000 0.390413 0.422157 0.479895 2000
5000 0.553918 0.688864 0.757902 2500
5120 0.737695 0.57756 0.635163 2560
6000 1.09316 0.786766 0.859387 3000
7000 1.21152 0.797195 0.860296 3500
8000 1.04512 0.705699 0.757226 4000
9000 1.39784 1.19203 1.26187 4500
10000 1.85649 1.01908 1.07451 5000
10240 1.42638 1.07894 1.13668 5120
16000 2.57164 2.23579 2.32053 8000
32000 4.6024 3.64216 3.71484 16000
64000 6.85141 6.81881 6.89237 32000
100000 10.0196 8.88482 8.94931 50000
128000 11.5708 10.309 10.3737 64000
200000 17.9827 16.067 16.1301 100000
256000 21.907 19.3333 19.3973 128000
300000 28.0237 25.1052 25.1691 150000
400000 34.9483 31.0707 31.1348 200000
500000 42.0262 37.4493 37.5139 250000
512000 43.4858 37.6034 37.669 256000
600000 56.0017 48.4667 48.5305 300000
700000 61.4045 54.6279 54.6919 350000
800000 68.095 60.2085 60.2722 400000
900000 75.054 66.2958 66.3601 450000
1000000 82.8702 71.9214 71.985 500000
1024000 84.0745 73.9412 74.0057 512000


==> 2-0622112729.dat <==
20 0.0179718 0.0479841 159.321 0
40 0.0602726 0.62724 137.018 0
80 0.306367 0.780026 134.997 0
160 1.10906 1.45146 131.162 0
320 4.20124 4.91907 137.479 0
640 16.6176 16.3803 137.51 0
1000 67.3776 38.2835 187.733 0
1280 88.2134 61.781 204.158 0
2000 171.084 148.517 297.813 0
2560 248.982 248.664 387.14 0
3000 346.265 336.344 462.782 0
4000 572.784 591.927 745.715 1
5000 848.047 926.068 1073.04 0
5120 910.491 1006.17 1133.25 0
6000 1251.15 1362.42 1515.58 0
7000 1663.12 1842.15 1972.93 0
8000 2158.08 2408.8 2546.44 0
9000 2718.35 3057.02 3187.53 0
10000 3350.86 3734.98 3882.7 1
10240 3543.37 3945.75 4080.75 0


==> 6-0622112729.dat <==
242808 14.7658 7.99276 18.0563 97
487021 29.8171 15.802 25.503 112
732281 44.6395 23.9561 33.7021 112
1221149 74.7491 39.1291 48.8109 166
1830434 114.664 60.6224 70.7562 216
2436963 151.894 77.9254 87.681 230
3045927 187.716 97.6237 107.968 230
3654904 226.642 116.911 126.739 274
4265044 259.978 137.575 147.664 336
4873207 299.128 158.475 168.544 372

